Galaxy-Induced Transformation of Dark Matter Halos

We use N-body/gasdynamical LambdaCDM cosmological simulations to examine the effect of the assembly of a central galaxy on the shape and mass profile of its dark halo. Two series of simulations are compared; one that follows only the evolution of the dark matter component and a second one where a baryonic component is added. These simulations include radiative cooling but neglect star formation and feedback, leading most baryons to collect at the halo center in a disk which is too small and too massive when compared with typical spiral. This unrealistic model allows us, nevertheless, to gauge the maximum effect that galaxies may have in transforming their dark halos. We find that the shape of the halo becomes more axisymmetric: halos are transformed from triaxial into essentially oblate systems, with well-aligned isopotential contours of roughly constant flattening (c/a ~ 0.85). Halos always contract as a result of galaxy assembly, but the effect is substantially less pronounced than predicted by the "adiabatic contraction" hypothesis. The reduced contraction helps to reconcile LambdaCDM halos with constraints on the dark matter content inside the solar circle and should alleviate the long-standing difficulty of matching simultaneously the scaling properties of galaxy disks and the luminosity function. The halo contraction is also less pronounced than found in earlier simulations, a disagreement that suggests that halo contraction is not solely a function of the initial and final distribution of baryons. Not only how much baryonic mass has been deposited at the center of a halo matters, but also the mode of its deposition. It might prove impossible to predict the halo response without a detailed understanding of a galaxy's assembly history. (Abriged)

==> abstract.txt <==
We use N-body/gasdynamical LambdaCDM cosmological simulations to examine the effect of the assembly of a central galaxy on the shape and mass profile of its dark halo. Two series of simulations are compared; one that follows only the evolution of the dark matter component and a second one where a baryonic component is added. These simulations include radiative cooling but neglect star formation and feedback, leading most baryons to collect at the halo center in a disk which is too small and too massive when compared with typical spiral. This unrealistic model allows us, nevertheless, to gauge the maximum effect that galaxies may have in transforming their dark halos.
We find that the shape of the halo becomes more axisymmetric: halos are transformed from triaxial into essentially oblate systems, with well-aligned isopotential contours of roughly constant flattening (c/a ~ 0.85). Halos always contract as a result of galaxy assembly, but the effect is substantially less pronounced than predicted by the ``adiabatic contraction'' hypothesis. The reduced contraction helps to reconcile LambdaCDM halos with constraints on the dark matter content inside the solar circle and should alleviate the long-standing difficulty of matching simultaneously the scaling properties of galaxy disks and the luminosity function. The halo contraction is also less pronounced than found in earlier simulations, a disagreement that suggests that halo contraction is not solely a function of the initial and final distribution of baryons. Not only how much baryonic mass has been deposited at the center of a halo matters, but also the mode of its deposition. It might prove impossible to predict the halo response without a detailed understanding of a galaxy's assembly history.

